A Relational Solver for Constraint-based Type Inference

We present a miniKanren-based type inferencer for an educational programming language with first-class functions, S-expressions, and pattern-matching. The language itself is untyped which adds a certain specificity to the problem and requires the employment of techniques conventionally used in implicit/gradual typing settings. The presence of polymorphic and recursive types poses a certain challenge when implementing the inferencer in miniKanren and requires a number of tricks, optimizations, and extensions to be used; we report on those as well.

==> time_all.csv <==
3	0.015657901763916
3	0.0320889949798584
5	0.0155801773071289
3	0.0158176422119141
3	0.0157475471496582
8	0.0317957401275635
1	0.0155797004699707
1	0.0156402587890625
1	0.0157768726348877
1	0.0155706405639648
2	0.015690803527832
7	0.0318024158477783
7	0.0316929817199707
2	0.0317521095275879
2	0.0316710472106934
2	0.0156018733978271
2	0.0155618190765381
3	0.0638792514801025
1	0.0316510200500488
2	0.0315425395965576
2	0.0315554141998291
2	0.0156509876251221
2	0.0157151222229004
5	0.0157370567321777
15	0.0637669563293457
21	0.063779354095459
19	0.0318324565887451
5	0.0318160057067871
6	0.0316629409790039
15	0.0317673683166504
29	0.0637905597686768
29	0.114020824432373
13	0.0319671630859375
12	0.0637810230255127
34	0.113975048065186
46	20.4171440601349
6	0.0156891345977783
13	0.0638251304626465
6	0.267547607421875
5	0.0321834087371826
6	0.0317630767822266
16	0.0638365745544434
61	0.565493822097778
26	0.314558267593384
5	0.0156667232513428
6	1.67117714881897
51	0.164077997207642
30	0.0642075538635254
15	0.0319693088531494
5	0.0316579341888428
49	0.164114952087402
53	0.214459180831909
7	0.0155289173126221
7	0.0638515949249268
3	0.0157768726348877
10	0.0316884517669678
6	0.015571117401123
6	0.0156583786010742
8	0.0316691398620606
4	0.0157794952392578
4	0.032073974609375
4	0.0156209468841553
2	0.0156764984130859
2	0.0156593322753906
4	0.0155491828918457
11	0.015671968460083
3	0.0157191753387451
17	0.0316410064697266


==> time_sexp.csv <==
1	0.015657901763916
1	0.0320889949798584
1	0.0155801773071289
1	0.0158176422119141
1	0.0157475471496582
1	0.0317957401275635
1	0.0155797004699707
1	0.0156402587890625
1	0.0157768726348877
1	0.0155706405639648
1	0.015690803527832
1	0.0318024158477783
1	0.0316929817199707
1	0.0317521095275879
1	0.0316710472106934
1	0.0156018733978271
1	0.0155618190765381
1	0.0638792514801025
1	0.0316510200500488
1	0.0315425395965576
1	0.0315554141998291
1	0.0156509876251221
1	0.0157151222229004
1	0.0157370567321777
1	0.0637669563293457
1	0.063779354095459
1	0.0318324565887451
1	0.0318160057067871
1	0.0316629409790039
1	0.0317673683166504
1	0.0637905597686768
256	0.114020824432373
4	0.0319671630859375
2	0.0637810230255127
8	0.113975048065186
1679616	20.4171440601349
1	0.0156891345977783
1	0.0638251304626465
1	0.267547607421875
1	0.0321834087371826
1	0.0317630767822266
1	0.0638365745544434
64	0.565493822097778
64	0.314558267593384
1	0.0156667232513428
1	1.67117714881897
1	0.164077997207642
1	0.0642075538635254
1	0.0319693088531494
1	0.0316579341888428
1	0.164114952087402
1	0.214459180831909
1	0.0155289173126221
1	0.0638515949249268
1	0.0157768726348877
1	0.0316884517669678
1	0.015571117401123
1	0.0156583786010742
1	0.0316691398620606
1	0.0157794952392578
1	0.032073974609375
1	0.0156209468841553
1	0.0156764984130859
1	0.0156593322753906
1	0.0155491828918457
1	0.015671968460083
1	0.0157191753387451
1	0.0316410064697266

